Luminosity distributions of Type Ia Supernovae

We have assembled a dataset of 165 low redshift, $z<$0.06, publicly available type Ia supernovae (SNe Ia). We produce maximum light magnitude ($M_{B}$ and $M_{V}$) distributions of SNe Ia to explore the diversity of parameter space that they can fill. Before correction for host galaxy extinction we find that the mean $M_{B}$ and $M_{V}$ of SNe Ia are $-18.58\pm0.07$mag and $-18.72\pm0.05$mag respectively. Host galaxy extinction is corrected using a new method based on the SN spectrum. After correction, the mean values of $M_{B}$ and $M_{V}$ of SNe Ia are $-19.10\pm0.06$ and $-19.10\pm0.05$mag respectively. After correction for host galaxy extinction, `normal' SNeIa ($\Delta m_{15}(B)<1.6$mag) fill a larger parameter space in the Width-Luminosity Relation (WLR) than previously suggested, and there is evidence for luminous SNe Ia with large $\Delta m_{15}(B)$. We find a bimodal distribution in $\Delta m_{15}(B)$, with a pronounced lack of transitional events at $\Delta m_{15}(B)$=1.6 mag. We confirm that faster, low-luminosity SNe tend to come from passive galaxies. Dividing the sample by host galaxy type, SNe Ia from star-forming (S-F) galaxies have a mean $M_{B}=-19.20 \pm 0.05$ mag, while SNe Ia from passive galaxies have a mean $M_{B}=-18.57 \pm 0.24$ mag. Even excluding fast declining SNe, `normal' ($M_{B}<-18$ mag) SNe Ia from S-F and passive galaxies are distinct. In the $V$-band, there is a difference of 0.4$ \pm $0.13 mag between the median ($M_{V}$) values of the `normal' SN Ia population from passive and S-F galaxies. This is consistent with ($\sim 15 \pm $10)% of `normal' SNe Ia from S-F galaxies coming from an old stellar population.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
